Transdisciplinary AI Observatory -- Retrospective Analyses and Future-Oriented Contradistinctions

In the last years, AI safety gained international recognition in the light of heterogeneous safety-critical and ethical issues that risk overshadowing the broad beneficial impacts of AI. In this context, the implementation of AI observatory endeavors represents one key research direction. This paper motivates the need for an inherently transdisciplinary AI observatory approach integrating diverse retrospective and counterfactual views. We delineate aims and limitations while providing hands-on-advice utilizing concrete practical examples. Distinguishing between unintentionally and intentionally triggered AI risks with diverse socio-psycho-technological impacts, we exemplify a retrospective descriptive analysis followed by a retrospective counterfactual risk analysis. Building on these AI observatory tools, we present near-term transdisciplinary guidelines for AI safety. As further contribution, we discuss differentiated and tailored long-term directions through the lens of two disparate modern AI safety paradigms. For simplicity, we refer to these two different paradigms with the terms artificial stupidity (AS) and eternal creativity (EC) respectively. While both AS and EC acknowledge the need for a hybrid cognitive-affective approach to AI safety and overlap with regard to many short-term considerations, they differ fundamentally in the nature of multiple envisaged long-term solution patterns. By compiling relevant underlying contradistinctions, we aim to provide future-oriented incentives for constructive dialectics in practical and theoretical AI safety research.

==> RCRA.txt <==
1. Risk Ia, adversarial cluster 2: defamation, harassment, revenge and sextortion ---> violent mob could kill women in non-Western societies, safety is endangered, traumatization, suicide by teens  due to sextortion
2.         adversarial cluster 3: comprises the use of AI for misinformation and disinformation purposes --> AI-aided social media controlled information operations leading to civil wars
3.         adversarial cluster 4: voyeurism --> could traumatize children, suicide
4.research cluster: policies of the victim system can be compromised in a targeted way --- > attacks on own intelligent military systems by foreign military AI systems attacker-defender race,...  large-scale disinformation , civil war taking form of existential risk if paired with epistemic biases á la post truth narratives, automated disconcertion and automated peer pressure.
fake science ---> actually attacks on the scientific enterprise are very angerous because it feeds post-truth narratives, tha tin turn makes automated disconcertion worse and leads to civil wars. provide quote from 
5.          automated disconcertion---> civil wars. it is true that it is not the deepfake itself that is the biggest problem.
6. Risk Ib, research cluster: fool medical AI--> murders possible not only frauds; and autonomous vehicles---> note also future automated drones might be dangerous mention already military coup with drone

7.     Risk Ic,    automated peer pressure also fueled by bots ---> large-scale disinformation
8. Risk Id, interactions between global risks through unknown threats such as COVID-19 and AI e.g. in medical AI, can lead to lethal outcomes
